MST-compression: Compressing and Accelerating Binary Neural Networks with Minimum Spanning Tree

Binary neural networks (BNNs) have been widely adopted to reduce the computational cost and memory storage on edge-computing devices by using one-bit representation for activations and weights. However, as neural networks become wider/deeper to improve accuracy and meet practical requirements, the computational burden remains a significant challenge even on the binary version. To address these issues, this paper proposes a novel method called Minimum Spanning Tree (MST) compression that learns to compress and accelerate BNNs. The proposed architecture leverages an observation from previous works that an output channel in a binary convolution can be computed using another output channel and XNOR operations with weights that differ from the weights of the reused channel. We first construct a fully connected graph with vertices corresponding to output channels, where the distance between two vertices is the number of different values between the weight sets used for these outputs. Then, the MST of the graph with the minimum depth is proposed to reorder output calculations, aiming to reduce computational cost and latency. Moreover, we propose a new learning algorithm to reduce the total MST distance during training. Experimental results on benchmark models demonstrate that our method achieves significant compression ratios with negligible accuracy drops, making it a promising approach for resource-constrained edge-computing devices.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> TIKZ/data/L1.dat <==
20	47584
60	45764
100	44597
140	42917
180	41634
220	40099
260	39841
300	40855
340	41120
380	43162
420	44700
460	46688
500	47614
540	48329
580	48973

==> TIKZ/data/L2.dat <==
20	92000
60	87083
100	84222
140	80153
180	76071
220	74692
260	74391
300	75337
340	77329
380	79566
420	83035
460	86133
500	88321
540	90036
580	90579


==> TIKZ/data/L3.dat <==
20	178701
60	153593
100	148004
140	137677
180	130205
220	128221
260	128347
300	131714
340	135671
380	143079
420	151778
460	160077
500	164503
540	166936
580	167930


==> TIKZ/data/L4.dat <==
20	288104
60	254818
100	235722
140	217024
180	198881
220	187252
260	180170
300	179497
340	184020
380	192753
420	204008
460	215491
500	224802
540	229388
580	231525


==> TIKZ/data/L5.dat <==
20	371252
60	279349
100	222508
140	171885
180	127573
220	103092
260	85970
300	80628
340	80758
380	84909
420	91690
460	102681
500	111288
540	116767
580	129686


==> data.dat <==
3.045784        3.415896
3.405784        4.025693
3.785784        4.522530
4.125784        5.538449
4.485784        6.704992
4.805784        6.978939
5.145784        7.113496
5.425784        8.916397
6.065784        9.487712
6.365784        10.876397
6.685784        10.693497
7.025784        11.364131
7.345784        11.442530
7.665784        12.582530
8.005784        13.125693
8.225784        13.738450
8.585784        14.247891
8.865784        14.982530
